Towards Tight Robust Coresets for $k$-Medians Clustering

This paper considers coresets for the robust $k$-medians problem with $m$ outliers, and new constructions in various metric spaces are obtained. Specifically, for metric spaces with a bounded VC or doubling dimension $d$, the coreset size is $O(m) + \tilde{O}(kd\varepsilon^{-2})$, which is optimal up to logarithmic factors. For Euclidean spaces, the coreset size is $O(m\varepsilon^{-1}) + \tilde{O}(\min\{k^{4/3}\varepsilon^{-2}, k\varepsilon^{-3}\})$, improving upon a recent result by Jiang and Lou (ICALP 2025). These results also extend to robust $(k,z)$-clustering, yielding, for VC and doubling dimension, a coreset size of $O(m) + \tilde{O}(kd\varepsilon^{-2z})$ with the optimal linear dependence on $m$. This extended result improves upon the earlier work of Huang et al. (SODA 2025). The techniques introduce novel dataset decompositions, enabling chaining arguments to be applied jointly across multiple components.

==> abstract.txt <==
    This paper considers coresets for the robust $k$-medians problem with $m$ outliers, and new constructions in various metric spaces are obtained.
    Specifically, for metric spaces with a bounded VC or doubling dimension $d$, the coreset size is $O(m) + \tilde{O}(kd\varepsilon^{-2})$, which is optimal up to logarithmic factors. For Euclidean spaces, the coreset size is $O(m\varepsilon^{-1}) + \tilde{O}(\min\{k^{4/3}\varepsilon^{-2},k\varepsilon^{-3}\})$, improving upon a recent result by Jiang and Lou (ICALP 2025). These results also extend to robust $(k,z)$-clustering, yielding, for VC and doubling dimension, a coreset size of $O(m) + \tilde{O}(kd\varepsilon^{-2z})$ with the optimal linear dependence on $m$. This extended result improves upon the earlier work of Huang et al. (SODA 2025). The techniques introduce novel dataset decompositions, enabling chaining arguments to be applied jointly across multiple components.

==> todo.txt <==
Not yet done:
1. Euclidean
2. Check the probability calculation again
3. Draw a plot for the proof frame of the VC case


Remaining questions:
1. VC and doubling: m eps^{-z} + vanilla size
2. Tight size for capacitated k-median
3. Robust coreset for Gaussian mixture models, or more general, for learning functions satisfying generalized triangle inequality
4. The capacity-respecting approach may be useful for improving vanilla Euclidean coreset for small eps

Done:
1. Euclidean

Intro:

0. Standard Text: Robust clustering, coreset, history, goal.

1. which clustering problem admits m+vanilla coreset?

2. The existing framework is not suitable for a chaining argument which is essential in obtaining SOTA vanilla coresets.

3. Table?

Technical Overview:

1. why (r,k)-instance? recall Chen's framework; what is our innovation? A new decomposition.

2. Vanilla coreset construction's success is based on the chaining argument. It is not known how to use chaining in the robust case even when k=1.

3. Manage to use only log(mk) rings. Robust coreset is simpler than capacitated coreset when r is small.

4. Techniques for vanilla coreset are not directly applicable \cite{Cohen SODA25}. So we develop a new structure.

5. What is the challenge in modifying \cite{cohen SODA25}'s chaining argument. Innovation: 1. Only care about fully used clusters. 2. How to handle partially used clusters? ICLR23's approach yields at least k^2. The importance of using uniform r. 3. When to introduce capacity-respecting?

6. Inner group: when r is small, the distribution of outliers does not matter. This motivates the second algorithm. Compare with \cite{Lou-Jiang}.

7. Doubling and Euclidean?

8. z>1?

Minor:

1. Be consistent that f=O(g) vs f<=O(g).

2. Distance Oracle.
